Connecting the Young Pulsars in Milky Way Globular Clusters with White Dwarf Mergers and the M81 Fast Radio Burst

The detections of four apparently young radio pulsars in the Milky Way globular clusters are difficult to reconcile with standard neutron star formation scenarios associated with massive star evolution. Here we discuss formation of these young pulsars through white dwarf mergers in dynamically-old clusters that have undergone core collapse. Based on observed properties of magnetic white dwarfs, we argue neutron stars formed via white dwarf merger are born with spin periods of roughly $10-100\,$ms and magnetic fields of roughly $10^{11}-10^{13}\,$G. As these neutron stars spin down via magnetic dipole radiation, they naturally reproduce the four observed young pulsars in the Milky Way clusters. Rates inferred from $N$-body cluster simulations as well as the binarity, host cluster properties, and cluster offsets observed for these young pulsars hint further at a white dwarf merger origin. These young pulsars may be descendants of neutron stars capable of powering fast radio bursts analogous to the bursts observed recently in a globular cluster in M81.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
